Static and Dynamic Failure Localization through Progressive Network Tomography

We aim at assessing the states of the nodes in a network by means of end-to-end monitoring paths. The contribution of this paper is twofold. First, we consider a static failure scenario. In this context, we aim at minimizing the number of probes to obtain failure identification. To face this problem, we propose a progressive approach to failure localization based on stochastic optimization, whose solution is the optimal sequence of monitoring paths to probe. We address the complexity of the problem by proposing a greedy strategy in two variants: one considers exact calculation of posterior probabilities of node failures, given the observation, whereas the other approximates these values by means of a novel failure centrality metric. Secondly, we adapt these two strategies to a dynamic failure scenario where nodes states can change throughout a monitoring period. By means of numerical experiments conducted on real network topologies, we demonstrate the practical applicability of our approach. Our performance evaluation evidences the superiority of our algorithms with respect to state of the art solutions based on classic Boolean Network Tomography as well as approaches based on sequential group testing.

==> tickzEx1.txt <==
\begin{figure}[h!]
\centering
\begin{tikzpicture}
\centering
\tikzset{pallino/.style={draw,circle,fill=white,minimum size=4pt,     inner sep=0pt}}
%stile per labels
\tikzset{mylab/.style={black, minimum size=0.5cm}}
\tikzset{working/.style={draw,circle,fill=green,minimum size=4pt,inner sep=0pt}}
\tikzset{failed/.style={draw,circle,fill=red,minimum size=4pt,inner sep=0pt}}

\draw (0,0) node (1) [pallino] {}
    --++(0,-.8) node (2) [pallino] {}
    --++(0,-.8) node(3) [pallino] {}
    --++(0,-.8) node(4) [pallino] {}
    --++(0,-.8) node(5) [pallino] {};
\draw (-.8,0.5) node(6) [pallino] {};
\draw (-.8,-0.5) node(7) [pallino] {};
\draw (.8,-.8) node(8) [pallino] {}; 
\draw (-.8,-1.6) node(9) [pallino] {};
\draw (.8,-1.9) node(10) [pallino] {};
\draw (.8, -2.4) node(11) [pallino] {};
\draw (.8, -2.9) node(12) [pallino] {};
\draw (-.8,-3.2) node(13) [pallino] {};
\draw (1) --++(6);
\draw (1) --++(7);
\draw (2) --++(8);
\draw (3) --++(9);
\draw (4) --++(10);
\draw (4) --++(11);
\draw (4) --++(12);
\draw (5) --++(13);
\draw [->,blue] (1) to [bend right] (2);
\draw [->,blue] (2) to [bend right] (3);
\draw [->,blue] (3) to [bend right] (4);
\draw [->,blue] (4) to [bend right] (5);

\draw [->,cyan] (1) to [bend left] (6);
\draw [->,magenta] (1) to [bend left] (7);
\draw [->,green] (2) to [bend left] (8);
\draw [->,lime] (3) to [bend left] (9);
\draw [->,pink] (4) to [bend left] (10);
\draw [->,orange] (4) to [bend left] (11);
\draw [->,teal] (4) to [bend left] (12);
\draw [->,gray] (5) to [bend left] (13);
\node [mylab,right of = 1, node distance=0.15in] (blank) {\footnotesize{$\ v_1 $} };
\node [mylab,left of = 2, node distance=0.15in] (blank) {\footnotesize{$\ v_2 $} };
\node [mylab,right of = 3, node distance=0.15in] (blank) {\footnotesize{$\ v_3 $} };
\node [mylab,left of = 4, node distance=0.15in] (blank) {\footnotesize{$\ v_4 $} };
\node [mylab,right of = 5, node distance=0.15in] (blank) {\footnotesize{$\ v_5 $} };
\node [mylab,left of = 6, node distance=0.15in] (blank) {\footnotesize{$\ v_6 $} };
\node [mylab,left of = 7, node distance=0.15in] (blank) {\footnotesize{$\ v_7 $} };
\node [mylab,right of = 8, node distance=0.15in] (blank) {\footnotesize{$\ v_8 $} };
\node [mylab,left of = 9, node distance=0.15in] (blank) {\footnotesize{$\ v_9 $} };
\node [mylab,right of = 10, node distance=0.15in] (blank) {\footnotesize{$\ v_{10} $} };
\node [mylab,right of = 11, node distance=0.15in] (blank) {\footnotesize{$\ v_{11} $} };
\node [mylab,right of = 12, node distance=0.15in] (blank) {\footnotesize{$\ v_{12} $} };
\node [mylab,left of = 13, node distance=0.15in] (blank) {\footnotesize{$\ v_{13} $} };

\draw[color=blue] (1.7cm, 0cm) --  (2.2cm, 0cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m$}}}]{};
\draw[color=cyan] (1.7cm, -.4cm) --  (2.2cm, -.4cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_1$}}}]{};
\draw[color=magenta] (1.7cm, -.8cm) --  (2.2cm, -.8cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_2$}}}]{};
\draw[color=green] (1.7cm, -1.2cm) --  (2.2cm, -1.2cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_3$}}}]{};
\draw[color=lime] (1.7cm, -1.6cm) --  (2.2cm, -1.6cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_4$}}}]{};
\draw[color=pink] (1.7cm, -2cm) --  (2.2cm, -2cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_5$}}}]{};
\draw[color=orange] (1.7cm, -2.4cm) --  (2.2cm, -2.4cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_6$}}}]{};
\draw[color=teal] (1.7cm, -2.8cm) --  (2.2cm, -2.8cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_7$}}}]{};
\draw[color=gray] (1.7cm, -3.2cm) --  (2.2cm, -3.2cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_8$}}}]{};

	\end{tikzpicture}
	\caption{Example representing a situation where $\Delta(a|\Obst)$ is minimal.}
	\label{fig:badex1}
	\end{figure}


==> tikzEx2.txt <==
\definecolor{darkGreen}{rgb}{0,0.6,0}
\definecolor{darkCyan}{rgb}{0,0.7,0.7}
\definecolor{darkTeal}{rgb}{0,0.2,0.2}
\begin{figure}[h!]
\centering
\begin{tikzpicture}
\centering
\tikzset{pallino/.style={draw,circle,fill=white,minimum size=4pt,     inner sep=0pt}}
%stile per labels
\tikzset{mylab/.style={black, minimum size=0.5cm}}
\tikzset{working/.style={draw,circle,fill=green,minimum size=4pt,inner sep=0pt}}
\tikzset{failed/.style={draw,circle,fill=red,minimum size=4pt,inner sep=0pt}}

\draw (0,0) node (1) [pallino] {}
    --++(0,-.8) node (2) [pallino] {}
    --++(0,-.8) node(3) [pallino] {}
    --++(0,-.8) node(4) [pallino] {}
    --++(0,-.8) node(5) [pallino] {};
\draw (-.8,0.5) node(6) [failed] {};
\draw (-.8,-0.5) node(7) [failed] {};
\draw (.8,-.8) node(8) [failed] {}; 
\draw (-.8,-1.6) node(9) [failed] {};
\draw (.8,-1.9) node(10) [failed] {};
\draw (.8, -2.4) node(11) [failed] {};
\draw (.8, -2.9) node(12) [failed] {};
\draw (-.8,-3.2) node(13) [failed] {};
\draw (1) --++(6);
\draw (1) --++(7);
\draw (2) --++(8);
\draw (3) --++(9);
\draw (4) --++(10);
\draw (4) --++(11);
\draw (4) --++(12);
\draw (5) --++(13);
\draw [->,blue] (1) to [bend right] (2);
\draw [->,blue] (2) to [bend right] (3);
\draw [->,blue] (3) to [bend right] (4);
\draw [->,blue] (4) to [bend right] (5);

\draw [->,cyan] (1) to [bend left] (6);
\draw [->,magenta] (1) to [bend left] (7);
\draw [->,green] (2) to [bend left] (8);
\draw [->,lime] (3) to [bend left] (9);
\draw [->,pink] (4) to [bend left] (10);
\draw [->,orange] (4) to [bend left] (11);
\draw [->,teal] (4) to [bend left] (12);
\draw [->,gray] (5) to [bend left] (13);
\node [mylab,right of = 1, node distance=0.15in] (blank) {\footnotesize{$\ v_1 $} };
\node [mylab,left of = 2, node distance=0.15in] (blank) {\footnotesize{$\ v_2 $} };
\node [mylab,right of = 3, node distance=0.15in] (blank) {\footnotesize{$\ v_3 $} };
\node [mylab,left of = 4, node distance=0.15in] (blank) {\footnotesize{$\ v_4 $} };
\node [mylab,right of = 5, node distance=0.15in] (blank) {\footnotesize{$\ v_5 $} };
\node [mylab,left of = 6, node distance=0.15in] (blank) {\footnotesize{$\ v_6 $} };
\node [mylab,left of = 7, node distance=0.15in] (blank) {\footnotesize{$\ v_7 $} };
\node [mylab,right of = 8, node distance=0.15in] (blank) {\footnotesize{$\ v_8 $} };
\node [mylab,left of = 9, node distance=0.15in] (blank) {\footnotesize{$\ v_9 $} };
\node [mylab,right of = 10, node distance=0.15in] (blank) {\footnotesize{$\ v_{10} $} };
\node [mylab,right of = 11, node distance=0.15in] (blank) {\footnotesize{$\ v_{11} $} };
\node [mylab,right of = 12, node distance=0.15in] (blank) {\footnotesize{$\ v_{12} $} };
\node [mylab,left of = 13, node distance=0.15in] (blank) {\footnotesize{$\ v_{13} $} };

\draw[color=blue] (1.7cm, 0cm) --  (2.2cm, 0cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m$}}}]{};
\draw[color=cyan] (1.7cm, -.4cm) --  (2.2cm, -.4cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_1$}}}]{};
%\draw[color=darkCyan] (3cm, -.4cm) --  (3.5cm, -.4cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_1'$}}}]{};


\draw[color=magenta] (1.7cm, -.8cm) --  (2.2cm, -.8cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_2$}}}]{};
%\draw[color=violet] (3cm, -.8cm) --  (3.5cm, -.8cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_2'$}}}]{};

\draw[color=green] (1.7cm, -1.2cm) --  (2.2cm, -1.2cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_3$}}}]{};
%\draw[color=darkGreen] (3cm, -1.2cm) --  (3.5cm, -1.2cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_3'$}}}]{};

\draw[color=lime] (1.7cm, -1.6cm) --  (2.2cm, -1.6cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_4$}}}]{};
%\draw[color=olive] (3cm, -1.6cm) --  (3.5cm, -1.6cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_4'$}}}]{};

\draw[color=pink] (1.7cm, -2cm) --  (2.2cm, -2cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_5$}}}]{};
%\draw[color=purple] (3cm, -2cm) --  (3.5cm, -2cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_5'$}}}]{};

\draw[color=orange] (1.7cm, -2.4cm) --  (2.2cm, -2.4cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_6$}}}]{};
%\draw[color=brown] (3cm, -2.4cm) --  (3.5cm, -2.4cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_6'$}}}]{};

\draw[color=teal] (1.7cm, -2.8cm) --  (2.2cm, -2.8cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_7$}}}]{};
%\draw[color=darkTeal] (3cm, -2.8cm) --  (3.5cm, -2.8cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_7'$}}}]{};


\draw[color=gray] (1.7cm, -3.2cm) --  (2.2cm, -3.2cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_8$}}}]{};
%\draw[color=darkgray] (3cm, -3.2cm) --  (3.5cm, -3.2cm) node[draw=none,fill=none] (pippo) [label=right:{{\color{black}\footnotesize{$m_6'$}}}]{};

	\end{tikzpicture}
	\caption{Example representing a situation where $\Delta(a|O_{\TPaths'})$ is maximal. }
	\label{fig:badex2}
	\end{figure}

